Pose Normalization of Indoor Mapping Datasets Partially Compliant to the Manhattan World Assumption

In this paper, we present a novel pose normalization method for indoor mapping point clouds and triangle meshes that is robust against large fractions of the indoor mapping geometries deviating from an ideal Manhattan World structure. In the case of building structures that contain multiple Manhattan World systems, the dominant Manhattan World structure supported by the largest fraction of geometries is determined and used for alignment. In a first step, a vertical alignment orienting a chosen axis to be orthogonal to horizontal floor and ceiling surfaces is conducted. Subsequently, a rotation around the resulting vertical axis is determined that aligns the dataset horizontally with the coordinate axes. The proposed method is evaluated quantitatively against several publicly available indoor mapping datasets. Our implementation of the proposed procedure along with code for reproducing the evaluation will be made available to the public upon acceptance for publication.

==> figures/data/grid_horizontal.csv <==
azimuth;count;isCluster;isMaxCluster
0;7.43683792320652;0;0
1;7.86049357690954;0;0
2;8.16289493452168;0;0
3;8.68605466224238;0;0
4;8.91825836547811;0;0
5;9.48674187375738;0;0
6;9.94340139147616;0;0
7;11.2836138258694;0;0
8;12.406487039989;0;0
9;14.8884942453247;0;0
10;19.1611630841996;0;0
11;28.0107107062182;0;0
12;47.1217583088248;0;0
13;82.863958069928;0;0
14;124.609194824014;1;0
15;113.370650161167;1;0
16;66.1545683444584;0;0
17;38.8751973549322;0;0
18;26.2191774163629;0;0
19;19.1570344550576;0;0
20;14.6340834010523;0;0
21;12.0910339580567;0;0
22;10.7582989759293;0;0
23;9.81401173648674;0;0
24;9.21101061879986;0;0
25;8.57153923789068;0;0
26;8.18765373069082;0;0
27;7.81040667129664;0;0
28;7.63317180973286;0;0
29;7.4065690904863;0;0
30;7.03809945206668;0;0
31;6.82836948054196;0;0
32;6.69074174896781;0;0
33;6.57284059343279;0;0
34;6.44168038803361;0;0
35;6.4972030436245;0;0
36;6.52626411758345;0;0
37;6.5264121297935;0;0
38;6.58910203874156;0;0
39;6.57491045558656;0;0
40;6.79156297096419;0;0
41;6.93377190286605;0;0
42;7.31414892632611;0;0
43;7.34297117919639;0;0
44;7.35038752094215;0;0
45;7.62188735063611;0;0
46;7.65101550939178;0;0
47;8.01902517186648;0;0
48;8.47563835776559;0;0
49;9.1660011890938;0;0
50;9.64951727498828;0;0
51;10.2012461149646;0;0
52;11.0776025336606;0;0
53;12.4153600774532;0;0
54;14.7600004768616;0;0
55;18.694915365243;0;0
56;26.2472761999113;0;0
57;42.5179787041207;0;0
58;76.651995363838;0;0
59;130.866005862452;1;1
60;136.665454114151;1;1
61;85.5716763724819;0;0
62;49.2473668598251;0;0
63;30.4076161934592;0;0
64;20.9174085222881;0;0
65;16.0758532532435;0;0
66;13.3161638480342;0;0
67;11.7654353089928;0;0
68;10.4241101189702;0;0
69;9.59786732940363;0;0
70;8.80092074272138;0;0
71;8.31753618057601;0;0
72;7.80829171016751;0;0
73;7.62027431271479;0;0
74;7.35503068842824;0;0
75;7.25305964987174;0;0
76;7.19015798600197;0;0
77;7.19792426989935;0;0
78;7.07272440577948;0;0
79;7.08675570970632;0;0
80;7.11955166211239;0;0
81;7.06474021906594;0;0
82;6.86282973070128;0;0
83;6.80375182846272;0;0
84;6.77765767366773;0;0
85;6.86537322797335;0;0
86;6.94722455440019;0;0
87;7.06515547293905;0;0
88;7.27263183044018;0;0
89;7.42804834683451;0;0


==> figures/data/grid_horizontal_full.csv <==
azimuth;count
-180;1.85221710585985
-179;1.96454342344005
-178;1.9573408958687
-177;2.11456781054566
-176;2.22400143994382
-175;2.43848917974603
-174;2.71666664910773
-173;3.23766505690878
-172;3.27152699528325
-171;3.73471112986445
-170;4.58776272418926
-169;6.55782264636368
-168;10.8462288702832
-167;16.7731231573682
-166;23.6732606761838
-165;20.9758862661811
-164;12.8337564913017
-163;7.7149180930868
-162;5.7778180536224
-161;4.42247878658599
-160;3.52201025690896
-159;2.96877115972128
-158;2.74311861683279
-157;2.49289391647925
-156;2.33910333063241
-155;2.16084523305984
-154;2.0474591417341
-153;2.01545704273125
-152;1.90828077666142
-151;1.87151247498437
-150;1.7938787732764
-149;1.69928455669135
-148;1.74826440918618
-147;1.67369278434316
-146;1.61898026285576
-145;1.6992008026001
-144;1.71135601175094
-143;1.66380850227801
-142;1.7419859209326
-141;1.78260654850131
-140;1.83998241818204
-139;1.8571084776992
-138;2.01962621330557
-137;2.03004277088401
-136;2.03545443076385
-135;2.00300303890294
-134;1.99530700039478
-133;2.17446154809314
-132;2.43136368086419
-131;2.70581454092054
-130;2.79854676756509
-129;2.72098316233722
-128;2.8525471416382
-127;3.19110526901024
-126;3.78793876049082
-125;4.78435655361286
-124;6.71862735385193
-123;10.8950628475498
-122;19.065888991331
-121;31.9993251641967
-120;32.271762548534
-119;21.2765596308153
-118;12.6642976950969
-117;7.90718789003504
-116;5.29207751139418
-115;3.97285968486047
-114;3.24918376284953
-113;2.92268002711245
-112;2.54021372210157
-111;2.34325145761454
-110;2.08171464853247
-109;1.91589019000745
-108;1.85370547962498
-107;1.74901225361229
-106;1.72390286909621
-105;1.65381383330353
-104;1.61811008347446
-103;1.58343333900355
-102;1.57018894920756
-101;1.54986596513766
-100;1.56018267065683
-99;1.55208294260863
-98;1.54355701294409
-97;1.542011232297
-96;1.55593174991053
-95;1.54646939565801
-94;1.57777641534514
-93;1.62122950371886
-92;1.6789385154331
-91;1.79553298077038
-90;1.82429108094504
-89;2.02010845559126
-88;2.23716314485819
-87;2.38661589963828
-86;2.35361371670971
-85;2.39952433722908
-84;2.43333227304992
-83;2.6598044820332
-82;3.0126321978815
-81;3.66484104887384
-80;4.64570146937045
-79;6.84897068503459
-78;11.6527887974893
-77;21.8145293885483
-76;36.2875420616678
-75;33.9421341107183
-74;17.4936657551482
-73;9.91694779802945
-72;6.68825149990544
-71;4.88484403150237
-70;3.57970216036157
-69;3.029512706458
-68;2.61708821733942
-67;2.39637262160237
-66;2.22716133999767
-65;2.06364017897677
-64;1.95897121392735
-63;1.82135261044301
-62;1.8253902532537
-61;1.77789518391867
-60;1.6913393327524
-59;1.60211023862665
-58;1.59165085854679
-57;1.63288606876219
-56;1.58767704299437
-55;1.52270463689125
-54;1.50173160687507
-53;1.51419020029763
-52;1.52255107491137
-51;1.51436906055681
-50;1.56652847198238
-49;1.68915255284723
-48;1.77918490309844
-47;1.82041267166813
-46;1.80810726334383
-45;1.88773445525521
-44;1.85854367866627
-43;1.89005259543405
-42;1.95867401527401
-41;2.04426246427198
-40;2.17114466778404
-39;2.37571666394965
-38;2.6126519994788
-37;2.9679530424907
-36;3.5898186503741
-35;4.56321429530556
-34;6.10472793364999
-33;9.52040266958629
-32;17.2992709935067
-31;34.1913611790023
-30;38.9345143922884
-29;21.3389042388931
-28;11.3753503485559
-27;6.78502777849469
-26;4.59725620165199
-25;3.43760168101227
-24;2.9159928774855
-23;2.61870980406733
-22;2.35032091069605
-21;2.26176857238679
-20;2.08118938018573
-19;1.9596762242454
-18;1.82564139550271
-17;1.70599208247536
-16;1.68031573703677
-15;1.7109680432643
-14;1.71010338830383
-13;1.68339253236044
-12;1.62996930248354
-11;1.71564403275045
-9.99999999999999;1.74568751843774
-9;1.84341205939835
-7.99999999999999;1.78101936965903
-7;1.75638800369467
-6.00000000000001;1.71335962937902
-4.99999999999999;1.69769397648207
-4.00000000000001;1.66876644247556
-2.99999999999999;1.65910005594295
-2;1.70528424309453
-0.999999999999989;1.72695672321997
0;1.80988281428358
1.00000000000001;1.93196783083445
2;1.99826918886975
2.99999999999999;2.09752996002268
4.00000000000001;2.19441387824417
4.99999999999999;2.36490115170663
6.00000000000001;2.43574212855754
7;2.76914410710186
8.00000000000001;3.08416918490142
9;3.78766768416498
10;4.97485228628168
11;7.36092806589058
12;12.9208350910466
13;25.1864780249463
14;37.2479343625571
15;33.3898793484319
16;19.1042065450554
17;10.9375125134998
18;7.25235851781083
19;5.21171720965301
20;4.02144655520977
21;3.19155581529891
22;2.73173165018364
23;2.50505003807739
24;2.35887955116522
25;2.21423993775653
26;2.08369096088265
27;2.00246301799911
28;1.90975075116426
29;1.84128351759492
30;1.71442549933901
31;1.72007565484163
32;1.64273922762689
33;1.60526949214199
34;1.59626756941786
35;1.61081049447507
36;1.64119461860498
37;1.64502200288128
38;1.69525105905677
39;1.6465889685311
40;1.65377331453776
41;1.59782546108679
42;1.64176798064331
43;1.61907481173384
44;1.61564505688815
45;1.73127841547384
46;1.77581336853277
47;1.84272564881805
48;1.90759804769635
49;2.02899641916575
50;2.19032025624821
51;2.36274985220047
52;2.6960995886266
53;2.8888229658906
54;3.44307081896941
55;4.41145432136912
56;6.34676362428658
57;11.0045128625562
58;20.3499811116313
59;32.5175347104679
60;32.9778692415458
61;21.2191178610759
62;11.6011691480216
63;7.19100993109831
64;5.07101272833076
65;4.05640005392495
66;3.30564532624211
67;2.8973449526723
68;2.61302362829002
69;2.36707423666898
70;2.20055242529447
71;2.15943666890742
72;1.94701247869475
73;1.99334307918079
74;1.90941683402963
75;1.93936125978844
76;1.98452164242268
77;2.06386089460808
78;2.00364306736036
79;1.9505183658357
80;1.9260570016119
81;1.91184335462954
82;1.83593462474215
83;1.8049404344738
84;1.78716723174436
85;1.86074034261418
86;1.92572835193179
87;1.96991019283709
88;2.05147546024767
89;2.02426533807619
90;1.95044692211806
91;1.9438738670438
92;1.97012170492503
93;2.08734099203576
94;2.14622933058041
95;2.28382720507563
96;2.35766034076097
97;2.61700017982556
98;3.03815866192276
99;3.70127438242146
100;4.9528466043583
101;7.24298930892934
102;11.7019055500056
103;19.0898274990654
104;27.4004577236058
105;25.0627504358352
106;16.7229395529533
107;10.3058189503162
108;6.50074934502423
109;4.63799442731622
110;3.51092442857198
111;2.90119427657857
112;2.66636049157349
113;2.4196951603277
114;2.28586639700456
115;2.13281388809753
116;2.09753241414671
117;1.97113400012327
118;1.98975002865347
119;1.91587791398834
120;1.83845584669886
121;1.80689903038234
122;1.70808725360795
123;1.66099224818545
124;1.63875551276561
125;1.66448710965808
126;1.67198188035246
127;1.70339142433659
128;1.62931398384082
129;1.63134587799734
130;1.731278766262
131;1.78968541123283
132;1.87356982927877
133;1.87344092491041
134;1.89118076994633
135;1.99987144100412
136;2.02135146179795
137;2.11178537952123
138;2.17800261393105
139;2.38692776473553
140;2.48950558339095
141;2.74179643647724
142;2.916303803917
143;3.36747880006164
144;3.93917224702726
145;4.93589019495551
146;7.07715728812272
147;11.0980003244282
148;19.9368542673689
149;32.1577848087854
150;32.4813079317826
151;21.7370946416976
152;13.6065496681507
153;8.52439059383114
154;5.95706208091114
155;4.60899183344584
156;3.84534188145702
157;3.32670052514072
158;2.92055185788254
159;2.62577306273333
160;2.43746428870872
161;2.28253309741575
162;2.18193235634509
163;2.17192689744636
164;2.04139524826563
165;1.94891651351547
166;1.877422871801
167;1.86723750392727
168;1.86892308672802
169;1.87072734598251
170;1.88762447140593
171;1.75740186242941
172;1.70231872335601
173;1.70041215799724
174;1.7211990626338
175;1.76046951321908
176;1.7749533446477
177;1.81491572044015
178;1.83693361166488
179;1.88129330476794


==> figures/data/results_hololens_attic_dv.csv <==
dv
0.78
0.50
30.94
0.42
0.55
0.19
0.24
30.80
0.55
0.53
0.56
0.51
30.89
0.47
0.72
0.47
0.48
0.37
0.51
0.43
0.61
0.69
0.51
0.67
0.58
0.56
0.55
0.47
0.33
0.66
0.36
0.51
0.47
0.53
30.99
0.51
0.49
0.38
0.43
0.35
0.47
0.48
0.45
0.60
30.96
0.58
0.50
0.24
0.57
0.83

==> figures/data/results_hololens_matterport3d_PuKPg4mmafe_dh.csv <==
dh
22.98
22.99
0.32
22.98
23.02
22.99
22.98
22.98
22.99
22.99
23.00
22.99
22.97
22.98
22.99
0.32
0.33
0.33
22.98
22.96
22.96
0.32
23.01
23.01
22.99
0.32
0.32
0.33
22.99
0.35
0.35
22.99
22.98
22.99
23.01
0.33
22.97
0.35
22.98
22.96
22.99
0.32
0.31
22.99
22.99
0.32
0.33
22.96
22.98
0.31    

==> figures/data/results_hololens_matterport3d_mJXqzFtmKg4_dh.csv <==
dh
0.04
0.08
0.02
0.05
0.05
0.06
0.09
0.07
0.05
0.07
0.08
0.08
0.05
0.05
0.07
0.06
0.08
0.09
0.08
0.04
0.07
44.75
0.03
0.08
0.08
0.02
0.02
0.05
0.04
0.04
44.75
0.01
0.08
0.01
0.05
0.03
44.75
0.05
0.03
0.07
0.04
0.06
0.02
0.07
0.03
0.09
0.06
0.07
0.02
0.03
